Triviality of the $J_4$-equivalence among homology 3-spheres

We prove that all homology 3-spheres are $J_4$-equivalent, i.e. that any homology 3-sphere can be obtained from one another by twisting one of its Heegaard splittings by an element of the mapping class group acting trivially on the fourth nilpotent quotient of the fundamental group of the gluing surface. We do so by exhibiting an element of $J_4$, the fourth term of the Johnson filtration of the mapping class group, on which (the core of) the Casson invariant takes the value $1$. In particular, this provides an explicit example of an element of $J_4$ that is not a commutator of length $2$ in the Torelli group.

==> code.txt <==
# Choose the genus and the nilpotency class

g=2
N=5


# The free associative algebra on 2g generators a1,...,ag,b1,...,bg

variables = ''
for i in range(g): variables = variables + 'a' + str(i+1) + ','
for i in range(g): variables = variables + 'b' + str(i+1) + ','
variables = variables[:6*g-1] 

A=FreeAlgebra(QQ,2*g,variables)
a=[A(1)]+[A.gen(i) for i in range(g)]
b=[A(1)]+[A.gen(i+g) for i in range(g)]


# "Fast" operations (product and bracket) in A up to degree N

def fpr(u,v):
	res = 0
	u = A(u)
	v = A(v)
	data_u =[(w.to_word(), cf) for (w,cf) in u]	
	data_v =[(w.to_word(), cf) for (w,cf) in v]
	for (wu,cfu)  in data_u:
		for (wv,cfv) in data_v:
			if len(wu) + len(wv) <= N:
				res = res + cfu*cfv*A.monomial(wu)*A.monomial(wv)	
	return res
	
def fbr(u,v):
	return fpr(u,v)-fpr(v,u)	


# Transforms a tensor into a cyclic tensor

def cyc(x):
	res = A(0)
	data = [(w.to_word(), cf) for (w,cf) in x]
	for (w, cf) in data:
		for i in range(len(w)):
			res = res + cf*A.monomial(Word(w[i:] + w[:i]))
	return res
    

# Extracts the degree k part

def extract(expr,k):
	data = [(w.to_word(), cf) for (w,cf) in expr if len(w)==k]
	return A.sum_of_terms(term for term in data)


# Truncates up to degree k

def truncate(expr,k):
	data = [(w.to_word(), cf) for (w, cf) in expr if len(w)<=k]
	return A.sum_of_terms(term for term in data)
    
    
# Computes the degree

def degree(expr):
	data = [len(w.to_word()) for (w,cf) in expr]
	return max(data)
     

# Computes, up to degree k, the exponential of a tensor without constant term

def exp(x):
	p= [A(1) for i in range(N+1)]
	for i in range(1,N+1):
		p[i] = fpr(p[i-1],x)
	res = A(0)
	for i in range(N+1):
		res = res + p[i]*(1/factorial(i))
	return truncate(res,N)
	
    
# Computes, up to degree k, the logarithm of a tensor whose constant term is one

def log(x):
	p = [A(1) for i in range(N+1)]
	d = x-1
	for i in range(1,N+1):
		p[i] = fpr(p[i-1],d)
	res = A(0)
	for i in range(1,N+1):
		res = res+p[i]*((-1)^(i+1))/i 
	return truncate(res,N)
    

# Values of an symplectic expansion "theta" up to order N

logtheta_a = [A(0)] + [a[i]-(1/2)*fbr(a[i],b[i])+(1/12)*fbr(fbr(a[i],b[i]),b[i])-(1/2)*fbr(sum(fbr(a[j],b[j]) for j in range(i)),a[i])
#
# degree 4 part
#
# -(1/24)*fbr(a[i],fbr(a[i],fbr(a[i],b[i])))+(1/4)*fbr(sum(fbr(a[j],b[j]) for j in range(i)),fbr(a[i],b[i])) 
#
for i in range(1,g+1)]

logtheta_b = [A(0)] +  [b[i]-(1/2)*fbr(a[i],b[i])+(1/4)*fbr(fbr(a[i],b[i]),b[i])+(1/12)*fbr(a[i],fbr(a[i],b[i]))+(1/2)*fbr(b[i],sum(fbr(a[j],b[j]) for j in range(i)))
#
# degree 4 part
#
# +(1/4)*fbr(sum(fbr(a[j],b[j]) for j in range(i)),fbr(a[i],b[i]))-(1/24)*fbr(fbr(fbr(a[i],b[i]),b[i]),b[i])
#
for i in range(1,g+1)]

theta_a = [exp(logtheta_a[i]) for i in range(g+1)]

theta_b = [exp(logtheta_b[i]) for i in range(g+1)]

theta_a_inv = [exp(-logtheta_a[i]) for i in range(g+1)]

theta_b_inv = [exp(-logtheta_b[i]) for i in range(g+1)]


# Computation of theta from a string such a 'a1+b2-a1-' which encodes an element of the fundamental group

def theta(lis):
	res = A(1)
	for j in range(len(lis)/3):
            index = int(lis[3*j+1])
            if [lis[3*j],lis[3*j+2]]==['a','+']: res = fpr(res,theta_a[index])
            if [lis[3*j],lis[3*j+2]]==['a','-']: res = fpr(res,theta_a_inv[index])
            if [lis[3*j],lis[3*j+2]]==['b','+']: res = fpr(res,theta_b[index])
            if [lis[3*j],lis[3*j+2]]==['b','-']: res = fpr(res,theta_b_inv[index])
	return truncate(res,N)
	
	
# Checks that this expansion is symplectic up to degree N

boundary = ''
for i in range(g): boundary = boundary + 'b' + str(i+1) + '-' + 'a' + str(i+1) + '+'  + 'b' + str(i+1) + '+' + 'a' + str(i+1) + '-'  

exp_omega_tilde = theta(boundary)
exp_omega = exp(sum( fbr(a[i],b[i]) for i in range(1,g+1)))
diff = exp_omega_tilde - exp_omega

print('Computations are done up to degree '+str(N)+'.')

d = 0
for i in range(N+1):
	if extract(diff,i)==0: d=i
print('The expansion is symplectic up to order '+str(d)+'.')


#  The map "L^theta_k" of Kawazumi & Kuno for a commutator

def Ltheta(lis,k):
	logtheta = log(theta(lis))
	ltheta = [extract(logtheta,i) for i in range(0,k-1)]
	res = A(0)
	for i in range(2,k-1):
		res = res + cyc(A(fpr(ltheta[i],ltheta[k-i])))
	return res*(1/2)


# Computation of the cyclic tensor corresponding a tree-like Jacobi diagram of the following form :
#
#    b  c  d
#    |  |  |
# a-----------e
#

def br(u,v):
	return u*v-v*u	

def treetotens(a,b,c,d,e):
	return cyc(br(a,b)*br(c,br(d,e)))


# Here we assume that g=2

# We represent elements of the fundamental group with barcodes, which is a list of numbers representing a word in it such that:
# pm 2*i-1 corresponds to alpha_i^{pm 1} and pm 2*i corresponds to beta_i^{pm 1}
# Transforms a list of integers such as [1,-2,3] to a string such as 'a1+b1-a2+'

def list_to_string(x):
    res=''
    for j in range(len(x)):
        if x[j] == 1 : res = res + 'a1+'
        if x[j] == -1 : res = res + 'a1-'
        if x[j] == 2 : res = res + 'b1+'
        if x[j] == -2 : res = res + 'b1-'
        if x[j] == 3 : res = res + 'a2+'
        if x[j] == -3 : res = res + 'a2-'
        if x[j] == 4 : res = res + 'b2+'
        if x[j] == -4 : res = res + 'b2-'
    return res


# Description of psi, by entering the expression (as barcodes) of the curves defining the twists defining it

def brack(a,b):
	return [a,b,-a,-b]

def bra(a,b):
	mira = list(reversed(a))
	mirb = list(reversed(b))
	return a+b+[-1*i for i in mira] + [-1*i for i in mirb]
        
gamma2 = list_to_string(brack(3,-4)+brack(1,-2))
t1 = list_to_string(bra(brack(-2,1)+[-4,1],[-2]))
t2 = list_to_string(bra([1],[-4,3,4,-2]))
t3 = list_to_string(bra([1],[-4,-3,4]+brack(1,-2)+[-2]))
t4 = list_to_string(bra([3],[-1,-4]))
t5 = list_to_string(bra([1],[-4,-3,-2]))
t6 = list_to_string(bra([3],[-2,-1,-4]))
t7 = list_to_string(bra([-3,4]+brack(1,-2)+[-2,-1,-4],[4]))
t8 = list_to_string(bra([3,4,1],[-2]))
t9 = list_to_string(bra([1],[-4,-2]))
t10 = list_to_string(bra([-4,-3,4]+brack(1,-2)+[-2],[4]))
t11 = list_to_string(bra(brack(-2,1)+[-4,3,4,1],[-2]))
t12 = list_to_string(bra([1,-4,-3,4]+brack(1,-2)+[4,1]+brack(-2,1)+[-4,3,4],[-4,-3,4]+brack(1,-2)+[-2]))
t13 = list_to_string(bra([-4,-3,4]+brack(1,-2)+[-2,-1],[1,2,4]))
s1 = list_to_string(brack(1,-2))
s2 = list_to_string(brack(3,-4))

listelem = [gamma2,t1,t2,t3,t4,t5,t6,t7,t8,t9,t10,t11,t12,t13,s1,s2]
listcoeff = [-3,-1,-1,+2,+2,+1,-1,-1,+1,-1,+1,-1,-1,+1,+7,+2]


# Computation of tau_2(psi) and tau_3(psi) 

tau2_psi = sum(listcoeff[i]*Ltheta(listelem[i],4) for i in range(16))
tau3_psi = sum(listcoeff[i]*Ltheta(listelem[i],5) for i in range(16))


# Comparison with the linear combinations of tree-like Jacobi diagrams

candidate = (-treetotens(a[2],a[1],a[1],b[1],a[1])-treetotens(a[2],b[1],a[1],a[2],a[1])-treetotens(b[2],a[1],a[1],b[1],a[1])-treetotens(b[2],b[1],a[1],b[1],a[1])+treetotens(b[2],a[2],a[1],b[1],a[1])+treetotens(b[2],a[2],a[1],a[2],a[1])+treetotens(b[2],a[2],a[1],b[2],a[1])+treetotens(b[2],a[2],b[1],b[2],a[1])+3*treetotens(b[2],a[2],a[2],b[1],a[1])+treetotens(b[2],a[2],a[2],a[2],a[1])+treetotens(b[2],a[2],b[2],b[1],a[1])-treetotens(b[2],a[1],a[2],b[1],a[1])+treetotens(b[2],b[1],a[2],b[1],a[1])+treetotens(b[2],a[2],b[2],a[2],a[1])-treetotens(b[2],a[2],b[2],a[2],b[1]))

# candidate is also equal to candidate_bis = (treetotens((b[1]+a[2]),a[1],(a[1]+a[2]+b[2]),a[2],(a[1]+b[2]))+treetotens(a[2]-a[1],b[2],a[1]+b[1],a[1],b[1]+b[2])-treetotens(a[2]-a[1],b[1],b[2],a[2],b[1]+b[2])+treetotens(b[2],a[2],(2*a[2]-2*a[1]+b[2]),b[1],a[1]))

print('psi is in J_3 : ' + str(tau2_psi == 0))
print('tau3_psi == candidate : ' + str(tau3_psi == candidate))


==> correc.txt <==
Commentaires ignorés/ mal compris ?

-Pourquoi la définition de D_k en intro n'est pas clair ?

Remarques / Questions :

-Les courbes basées que j'ai ajoutées en figure 2 sont toujours notées $\alpha_i$ et $\beta_i$ je ne pense pas que cela porte à confusion (sinon je devrais refaire une figure).
-Dans la section 2, j'ai changé les g \geq 3  en g \geq 2, j'avais confondu les conditions de genre pour les deux faits suivants : I est finiment engendré pour g \geq 3, K est normalement engendré par deux twists pour g \geq 2.
-J'ai ajouté une version rationelle de H partout où c'était nécessaire, et parler des versions rationelles de D(H).


-Je ne sais pas si l'abstract est suffisament précis/clair ?
-Ajouter une conjecture sur l'image de \tau_3 : \tau_3([K,I]) = Im(\tau_3) ?
-Est- il nécessaire de mettre en appendice la liste des expressions de toutes les courbes dans le \pi_1 ?

Ajouts :

-Ajout du lemme 3.2 où je parle de l'affirmation d'Habiro sur la Y_4 équivalence des ZHS (est-ce assez détaillé/clair) ?
-Descriptions des barcodes  en appendice.

(Erreurs dans l'autre papier : use all the ways to contract..., def L_k, à corriger sur arxiv, éventuellement.)

